The time evolution of the ultraviolet habitable zone

For stars hosting Circumstellar Habitable Zone (CHZ) exoplanets, we investigate the time-evolution of their ultraviolet habitable zone (UHZ), the annular region around a star where an exoplanet could experience a suitable ultraviolet environment for the presence and emergence of life, and the possible intersection of the UHZ with the CHZ. To estimate their UV luminosity evolution, and therefore the evolution of their UHZ, we analyse Swift-UV/Optical telescope observations and adopt the near-UV luminosity evolutionary tracks derived using GALEX observations of young moving groups. We find that an intersection between CHZ and UHZ could exist (or have existed) around all stars of our sample at different epochs, except for the coldest M-dwarfs (temperature < 2800 K, e.g. Trappist-1). For hotter M-dwarfs the formation of RNA precursors through cyanosulfidic chemistry triggered by near-UV radiation could occur during the first 1-2 Gyrs. The radial-extension and time-duration of the CHZ-UHZ intersection increase with the stellar effective temperature and the exoplanet atmospheric transmissivity at near-UV wavelengths. Within our sample, Proxima Centauri represents a golden target for the quest of life outside the Solar system because it experienced a long-lasting and more extended, compared to similar M-dwarfs, CHZ-UHZ intersection.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
